Combining Convolution and Recursive Neural Networks for Sentiment Analysis

This paper addresses the problem of sentence-level sentiment analysis. In recent years, Convolution and Recursive Neural Networks have been proven to be effective network architecture for sentence-level sentiment analysis. Nevertheless, each of them has their own potential drawbacks. For alleviating their weaknesses, we combined Convolution and Recursive Neural Networks into a new network architecture. In addition, we employed transfer learning from a large document-level labeled sentiment dataset to improve the word embedding in our models. The resulting models outperform all recent Convolution and Recursive Neural Networks. Beyond that, our models achieve comparable performance with state-of-the-art systems on Stanford Sentiment Treebank.

==> figure/applyrnn.tikz <==

\begin{tikzpicture}
\node [sqvec] (v1) at (3,0) {
	\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sqvec] (v3) at (5,0) {
	\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sqvec] (v4) at (4,2) {
	\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sqvec] (v6) at (1,2) {
	\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sqvec] (v8) at (-0.5,4) {
	\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sqvec] (v7) at (2.5,4) {
	\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sqvec] (v10) at (1,6) {
	\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sq] (v2) at (4,1) {g};
\node [sq] (v5) at (2.5,3) {g};
\node [sq] (v9) at (1,5) {g};

\node at (-0.5,3.5) {I};
\node at (1,1.5) {feed};
\node at (3,-0.5) {the};
\node at (5,-0.5) {cat};
\node at (5,1.5) {the cat};
\node at (4,3.5) {feed the cat};
\node at (2.5,5.5) {I feed the cat};

\draw [arrow] (v1) edge (v2);
\draw [arrow] (v3) edge (v2);
\draw [arrow] (v2) edge (v4);
\draw [arrow] (v4) edge (v5);
\draw [arrow] (v6) edge (v5);
\draw [arrow] (v5) edge (v7);
\draw [arrow] (v8) edge (v9);
\draw [arrow] (v7) edge (v9);
\draw [arrow] (v9) edge (v10);
\end{tikzpicture}

==> figure/catcompile.tikz <==
  \begin{tikzpicture}
      
\node [sqvec2] (v1) at (4,0) {
\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sqvec2] (v1_2) at (2.5,0) {
\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      

\node [sqvec2] (v3) at (5.5,0) {
\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sqvec2] (v4) at (4,2) {
\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
\node [sqvec2] (v6) at (1,2) {
\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
      
\node [sqvec2] (v7) at (2.5,3.5) {
\node[cirsmall] {}; &\node[cirsmall] {}; &\node[cirsmall] {}; \\
};      
      
\node [sq] (v2) at (4,1) {g};
\node [sq] (v5) at (2.5,2.5) {g};


\node at (1,1.5) {is};
\node at (4,-0.5) {fluffy};
\node at (5.5,-0.5) {cat};
\node at (5,1.5) {a fluffy cat};
\node at (4,3) {is a fluffy cat};


\draw [arrow] (v1) edge (v2);
\draw [arrow] (v3) edge (v2);
\draw [arrow] (v2) edge (v4);
\draw [arrow] (v4) edge (v5);
\draw [arrow] (v6) edge (v5);
\draw [arrow] (v5) edge (v7);
%\draw [arrow] (v8) edge (v9);
%\draw [arrow] (v7) edge (v9);
%\draw [arrow] (v9) edge (v10);

\node at (2.5,-0.5) {a};
\draw [arrow] (v1_2) edge (v2);
\end{tikzpicture}

==> figure/cattree.tikz <==
\begin{tikzpicture}

\node [sq] (v2) at (-2,4) {is a fluffy cat/VP};
\node [sq] (v1) at (-3.5,3) {is/VBZ};
\node [sq] (v4) at (-0.5,3) {a fluffy cat/NP};
\node [sq] (v3) at (-1.5,2) {a/DT};
\node [sq] (v5) at (0.5,2) {fluffy/JJ};
\node [sq] (v6) at (2.5,2) {cat/NN};
\draw  (v1) edge (v2);
\draw  (v3) edge (v4);
\draw  (v5) edge (v4);
\draw  (v4) edge (v2);
\draw  (v6) edge (v4);
\end{tikzpicture}
